Motion meets Attention: Video Motion Prompts

Videos contain rich spatio-temporal information. Traditional methods for extracting motion, used in tasks such as action recognition, often rely on visual contents rather than precise motion features. This phenomenon is referred to as 'blind motion extraction' behavior, which proves inefficient in capturing motions of interest due to a lack of motion-guided cues. Recently, attention mechanisms have enhanced many computer vision tasks by effectively highlighting salient visual areas. Inspired by this, we propose a modified Sigmoid function with learnable slope and shift parameters as an attention mechanism to modulate motion signals from frame differencing maps. This approach generates a sequence of attention maps that enhance the processing of motion-related video content. To ensure temporal continuity and smoothness of the attention maps, we apply pair-wise temporal attention variation regularization to remove unwanted motions (e.g., noise) while preserving important ones. We then perform Hadamard product between each pair of attention maps and the original video frames to highlight the evolving motions of interest over time. These highlighted motions, termed video motion prompts, are subsequently used as inputs to the model instead of the original video frames. We formalize this process as a motion prompt layer and incorporate the regularization term into the loss function to learn better motion prompts. This layer serves as an adapter between the model and the video data, bridging the gap between traditional 'blind motion extraction' and the extraction of relevant motions of interest. We show that our lightweight, plug-and-play motion prompt layer seamlessly integrates into models like SlowFast, X3D, and TimeSformer, enhancing performance on benchmarks such as FineGym and MPII Cooking 2.

==> draft.txt <==
Experiment 1 (Reviewer yDgx Q1, Reviewer eGgk Q1): computational complexity analyses 

| Model             | Forward Time (s) in Training      |  Backward Time (s) in Training      | Forward Time (s) in Testing     |
|-------------------|-----------------------|------------------------|------------------------|
| C2D               | 0.052 &plusmn; 0.075  | 0.611 &plusmn; 0.038   | 0.022 &plusmn; 0.024   |
| +VMPs             | 0.065 &plusmn; 0.091  | 0.631 &plusmn; 0.052   | 0.033 &plusmn; 0.005   |
| I3D               | 0.054 &plusmn; 0.083  | 0.846 &plusmn; 0.033   | 0.025 &plusmn; 0.016   |
| +VMPs             | 0.066 &plusmn; 0.089  | 0.971 &plusmn; 0.067   | 0.038 &plusmn; 0.008   |
| SlowFast          | 0.11 &plusmn; 0.09    | 1.076 &plusmn; 0.107   | 0.021 &plusmn; 0.005   |
| +VMPs(slow_only)  | 0.117 &plusmn; 0.149  | 1.084 &plusmn; 0.067   | 0.021 &plusmn; 0.006   |
| +VMPs(fast_only)  | 0.121 &plusmn; 0.089  | 1.161 &plusmn; 0.092   | 0.035 &plusmn; 0.003   |
| +VMPs(slow&fast)  | 0.119 &plusmn; 0.094  | 1.17 &plusmn; 0.067    | 0.045 &plusmn; 0.011   |
| X3D               | 0.311 &plusmn; 0.239  | 2.843 &plusmn; 0.08    | 0.37 &plusmn; 0.017    |
| +VMPs             | 0.326 &plusmn; 0.223  | 2.868 &plusmn; 0.085   | 0.39 &plusmn; 0.052    |
| TimeSformer       | 0.282 &plusmn; 0.023  | 0.506 &plusmn; 0.002   | 0.02 &plusmn; 0.001    |
| +VMPs             | 0.323 &plusmn; 0.019  | 0.511 &plusmn; 0.002   | 0.023 &plusmn; 0.004   | 


Experiment 2 (Reviewer eGgk Q2): generalization ability:

We load the VMPs+TimeSformer model weights with the best performance on MPII-cooking 2 and FineGym dataset, and design the experiment to test its generalization ability (zero-shot ability) by replacing the last fc layer, and perform a second-round finetuning for the model on another dataset for 5 epoches with same hyper-parameter setup of the main paper.

|                | MPII to FineGym      |          | FineGym to MPII       |        |
|----------------|----------------------|----------|-----------------------|--------|
|                | w/o VMPs             | w/ VMPs  | w/o VMPs              | w/ VMPs|
| **top1_acc**   | "47.24"              | "46.53"  | "34.09"               | "34.33"|
| **top5_acc**   | "84.34"              | "82.56"  | "62.99"               | "64.14"|


Experiment 3 (Reviewer eGgk Q3, Reviewer ggEu D2): extreme variations in video quality or camera movements.  

Our design is simple with a global shift and slope on whole input space to capture/enhance the fine-grained motion region. Our layer is facing a few categories of video types(configurations) including video quality and camera movements. 

High quality video: The video with high quality reflects on the low random noise, where the changing pixel along the consecutive frames indicates real object’s motion from the camera viewpoint. 

Low quality video: The video may contain different extents of noise on top of entire video frames or the video with low resolution introduces the challenge of capturing precise motion region, hence resulting in a low performance on recognition task. 

Static camera scenario: The motion is only happening with the moving objects in the world observed by the camera viewpoint. 

Non-static camera scenario: The motion is not only from the observed moving objects, but also from the moving camera viewpoint. 

We evaluate the effectiveness of the VMPs layer under various conditions by synthesizing low-quality videos in two distinct ways. First, we introduce pepper-salt noise, setting the probability at 0.01 for a pixel to exhibit either pepper or salt noise characteristics. Secondly, we apply a compression algorithm that reduces the original video quality by half. This dual approach allows us to rigorously assess the performance enhancements provided by the VMPs layer in handling different types of video degradation.

We finetune the VMPs + TimeSformer model with K600-pretrained. 
|                                | High quality (origin)|          | Noise               |          | Compression       |         |
|--------------------------------|----------------------|----------|---------------------|----------|-------------------|---------|
|                                | Baseline             | +VMPs    | Baseline            | +VMPs    | Baseline          | +VMPs   |
| Static camera (MPII-cooking)   | 50.6                 | 56.6     |                     |          |                   |         |
| Non-static camera (FineGym)    | 83.6                 | 84.4     |                     |          |                   |         |


UAV-Human examples? 

Potential solutions for non-static camera: 

1.Patch-level motion prompt 

2.Split frames into regions 

3.Optical flow could be considered 

Potential solutions for low quality videos: 

1.Apply Bilateral filter before taking the frame differencing 

2.Apply VMPs layer after first layer 


Justification 1 (Reviewer bVhG Q1): the term “motion prompts” 

The prompts can be learnable, we have learnable sigmoid of attention signals supposed to let the network focus on actions, resembles prompts in the sense text. Attention has learnable params resemble the prompts. 

Prompt not just texts/signals: 

    https://arxiv.org/abs/2405.05216 

    Few more examples  

We are happy to follow reviewer's suggestions if there are good suggestions/advise on this. 

 

Revision 1 (Reviewer bVhG Q2): Table 1 
We have refined Table 1 by separating the performance for different models (pretrained and finetuned) into two distinct tables.

| VMPs  |  Frozen  |   Trained  | Top-1       | Top-5       |
|:-----:|:--------:|:----------:|:-----------:|:-----------:|
|       |          |            | 36.6        | 66.9        |
|&radic;|  &radic; |            | 37.1（↑0.5）| 66.2 （↓0.7）|
|&radic;|          |   &radic;  | 56.6（↑6.0）| 84.4 （↑2.6）|

| VMPs  |  Frozen  |   Trained  | Top-1       | Top-5       |
|:-----:|:--------:|:----------:|:-----------:|:-----------:|
|       |          |            | 50.6        | 81.8        |
|&radic;|  &radic; |            | 56.2（↑5.6）| 84.3 （↑2.5）|
|&radic;|          |   &radic;  | 57.1（↑6.5）| 83.7 （↑1.9）|


Experiment 4 (Reviewer bVhG Q3):  

Very interesting question 

Motion itself is nothing, motion appears the same with object silhouette appearance. 

We analyze the results on the TimeSformer model finedtuned on MPII-Cooking 2 dataset with VMPs, we observe that for action "wash", "cut", "slice", "peel" and "smell", the common objects including "onions", "tomato", "potato", "cucumber" and "carrot" are involved in the actions
 

Just among ification 2 (Reviewer ggEu Q1): research background and research questions 

-Design some form of PN with 1-2 params that can attentat (important) motions, suppress less (important) information. 

-By a simple adapter as input 

-For dynamic cameras, the attention would attend more noise regions. 


Revision 2 (Reviewer ggEu Q2, D1): visualization & different types of videos. 

-More visual on different types of videos (low quality, camera movements etc) 

-Explanation of the visualization on each scenario,  

  

Experiment 5 (Reviewer ggEu D3): significance of VMPs 

use a person detector for that entropy experiment. 

We design an experiment to validate the significance of the VMPs by extracting the bounding boxes of human in the frames, where we assume all the actions are from human action. The video is splitted into human-only and background-only videos. We choose the yolov10[1] as the human extractor. By checking the performance of baseline model and model with VMPs on two datasets, check the condition of the entropy on test sets.


[1]:
@article{wang2024yolov10,
  title={YOLOv10: Real-Time End-to-End Object Detection},
  author={Wang, Ao and Chen, Hui and Liu, Lihao and Chen, Kai and Lin, Zijia and Han, Jungong and Ding, Guiguang},
  journal={arXiv preprint arXiv:2405.14458},
  year={2024}
}



==> rebuttal.txt <==
**To all reviewers**

**Part 1: Additional backbones and pretrained models**

Below, we present results for various video model architectures and models pretrained on different large-scale datasets.

For additional model architectures (e.g., C2D and I3D):

|Model||HMDB-51|||
|-|:-:|:-:|:-:|:-:|
||Split 1|Split 2|Split 3|Mean|
|**C2D**|67.7|66.9|66.1|66.9|
|+VMPs|**69.4**|**68.3**|**66.9**|**68.2**|
|**I3D**|70.1|69.7|69.2|69.7|
|+VMPs|**70.5**|**70.5**|**70.2**|**70.4**|


|Model|FineGym||MPII Cooking 2||
|-|:-:|:-:|:-:|:-:|
||Top-1|Top-5|Top-1|Top-5|
|**C2D**|79.7|97.5|48.8|**83.4**|
|+VMPs|**81.3**|**97.8**|**50.9**|82.1|
|**I3D**|82.4|98.3|53.1|82.9|
|+VMPs|**84.7**|**98.4**|**56.1**|**85.7**|

Using TimeSformer pretrained on different datasets for fine-tuning, with and without the motion prompt layer, on MPII Cooking 2:

|Pre-traineddataset||Top-1|Top-5|
|:-|:-|:-:|:-:|
|HowTo100M[1]|baseline|50.4|82.2|
||+VMPs|**54.5**|**82.5**|
|SSv2[2]|baseline|53.7|81.4|
||+VMPs|**55.6**|**83.7**|
|Kinetics-400[3]|baseline|50.0|79.4|
||+VMPs|**55.2**|**82.5**|
|Kinetics-600[4]|baseline|50.6|81.8|
||+VMPs|**56.6**|**84.4**|

We observed that our VMPs remain robust across different video model architectures and pretraining datasets.


**Part 2: Computational complexity analysis.**

Our motion prompt layer has only two learnable parameters. 

The computational cost for generating the frame differencing map is $\mathcal{O}$(H$\times$W), where H and W represent the frame height and width, respectively. The learnable PN acts element-wise on the frame differencing map, resulting in a computational complexity of $\mathcal{O}$(H$\times$W) as well. The element-wise multiplication between the generated attention map and the original frame also incurs a cost of $\mathcal{O}$(H$\times$W). Therefore, the total computational cost of the motion prompt layer remains $\mathcal{O}$(H$\times$W).

Below, we present the computational costs with and without the use of the motion prompt layer (on HMDB-51 split 1). All experiments use a batch size of 8, and the reported time reflects the processing time per batch. Each experiment is run 10 times, and we report the mean and standard deviation. Our results show that the motion prompt layer adds a negligible computational overhead (refer to the 'extra time (s)' columns).

| Model            | Forward time (s) in training | Extra time (s) in forward | Backward time (s) in training | Extra time (s) in backward | Time (s) in testing | Extra time (s) in testing |
|:-----------------|:-----------------:|:------:|:-----------------:|:------:|:-----------------:|:------:|
| **C2D**          | 0.007 $\pm$ 0.009 |        | 0.076 $\pm$ 0.005 |        | 0.003 $\pm$ 0.016 |        |
| +VMPs            | 0.008 $\pm$ 0.011 | +0.001 | 0.079 $\pm$ 0.007 | +0.003 | 0.004 $\pm$ 0.012 | +0.001 |
| **I3D**          | 0.007 $\pm$ 0.010 |        | 0.106 $\pm$ 0.004 |        | 0.003 $\pm$ 0.019 |        |
| +VMPs            | 0.008 $\pm$ 0.011 | +0.001 | 0.121 $\pm$ 0.008 | +0.015 | 0.005 $\pm$ 0.013 | +0.002 |
| **SlowFast**     | 0.028 $\pm$ 0.023 |        | 0.269 $\pm$ 0.027 |        | 0.005 $\pm$ 0.027 |        |
| +VMPs (slow_only)| 0.029 $\pm$ 0.037 | +0.001 | 0.271 $\pm$ 0.017 | +0.002 | 0.005 $\pm$ 0.019 | +0.000 |
| +VMPs (fast_only)| 0.030 $\pm$ 0.022 | +0.002 | 0.290 $\pm$ 0.023 | +0.021 | 0.009 $\pm$ 0.018 | +0.004 |
| +VMPs (slow&fast)| 0.030 $\pm$ 0.023 | +0.002 | 0.293 $\pm$ 0.017 | +0.024 | 0.011 $\pm$ 0.021 | +0.006 |
| **X3D**          | 0.019 $\pm$ 0.015 |        | 0.178 $\pm$ 0.005 |        | 0.023 $\pm$ 0.009 |        |
| +VMPs            | 0.020 $\pm$ 0.014 | +0.001 | 0.179 $\pm$ 0.005 | +0.001 | 0.024 $\pm$ 0.009 | +0.001 |
| **TimeSformer**  | 0.141 $\pm$ 0.011 |        | 0.253 $\pm$ 0.001 |        | 0.010 $\pm$ 0.020 |        |
| +VMPs            | 0.161 $\pm$ 0.011 | +0.020 | 0.255 $\pm$ 0.001 | +0.002 | 0.011 $\pm$ 0.019 | +0.001 |


**Part 3: The role and significance of video motion prompts**

Role: Video motion prompts aim to provide additional motion information to the network by modulating frame differencing maps, resulting in attention maps that highlight the motion regions of interest within video frames. The motion prompt layer learns to optimize motion attention, striking a balance between enhancing and dampening motions.

Significance: Video motion prompts are learnable and guided by task-specific loss functions. The addition of the motion prompt layer enhances the performance of several popular video models in both generic and fine-grained action recognition tasks (Tab. 2 in the main paper). We also observe that the motion prompt layer functions as an adapter layer, which (i) refines the input video's focus on motion (Fig. 5 in the main paper) and (ii) guides the fine-tuning of motion extraction-related layers, such as the temporal embedding layers in TimeSformer (Fig. 9 in Appendix) and the temporal modeling blocks in X3D (Fig. 10 in Appendix).


**References:**

[1]: Miech, A., Zhukov, D., Alayrac, J. B., Tapaswi, M., Laptev, I., & Sivic, J. (2019). Howto100m: Learning a text-video embedding by watching hundred million narrated video clips. In Proceedings of the IEEE/CVF international conference on computer vision (pp. 2630-2640).

[2]: Goyal, R., Ebrahimi Kahou, S., Michalski, V., Materzynska, J., Westphal, S., Kim, H., ... & Memisevic, R. (2017). The" something something" video database for learning and evaluating visual common sense. In Proceedings of the IEEE international conference on computer vision (pp. 5842-5850).

[3]: Kay, W., Carreira, J., Simonyan, K., Zhang, B., Hillier, C., Vijayanarasimhan, S., ... & Zisserman, A. (2017). The kinetics human action video dataset. arXiv preprint arXiv:1705.06950.

[4]: Carreira, J., Noland, E., Banki-Horvath, A., Hillier, C., & Zisserman, A. (2018). A short note about kinetics-600. arXiv preprint arXiv:1808.01340.














**To Reviewer yDgx**

**Q1. Computational complexity of the proposed adapter layer.**

Our motion prompt layer has only two learnable parameters. 

The computational cost for generating the frame differencing map is $\mathcal{O}$(H$\times$W), where H and W represent the frame height and width, respectively. The learnable PN acts element-wise on the frame differencing map, resulting in a computational complexity of $\mathcal{O}$(H$\times$W) as well. The element-wise multiplication between the generated attention map and the original frame also incurs a cost of $\mathcal{O}$(H$\times$W). Therefore, the total computational cost of the motion prompt layer remains $\mathcal{O}$(H$\times$W).

Below, we present the computational costs with and without the use of the motion prompt layer (on HMDB-51 split 1). All experiments use a batch size of 8, and the reported time reflects the processing time per batch. Each experiment is run 10 times, and we report the mean and standard deviation. Our results show that the motion prompt layer adds a negligible computational overhead (refer to the 'extra time (s)' columns).

| Model            | Forward time (s) in training | Extra time (s) in forward | Backward time (s) in training | Extra time (s) in backward | Time (s) in testing | Extra time (s) in testing |
|:-----------------|:-----------------:|:------:|:-----------------:|:------:|:-----------------:|:------:|
| **C2D**          | 0.007 $\pm$ 0.009 |        | 0.076 $\pm$ 0.005 |        | 0.003 $\pm$ 0.016 |        |
| +VMPs            | 0.008 $\pm$ 0.011 | +0.001 | 0.079 $\pm$ 0.007 | +0.003 | 0.004 $\pm$ 0.012 | +0.001 |
| **I3D**          | 0.007 $\pm$ 0.010 |        | 0.106 $\pm$ 0.004 |        | 0.003 $\pm$ 0.019 |        |
| +VMPs            | 0.008 $\pm$ 0.011 | +0.001 | 0.121 $\pm$ 0.008 | +0.015 | 0.005 $\pm$ 0.013 | +0.002 |
| **SlowFast**     | 0.028 $\pm$ 0.023 |        | 0.269 $\pm$ 0.027 |        | 0.005 $\pm$ 0.027 |        |
| +VMPs (slow_only)| 0.029 $\pm$ 0.037 | +0.001 | 0.271 $\pm$ 0.017 | +0.002 | 0.005 $\pm$ 0.019 | +0.000 |
| +VMPs (fast_only)| 0.030 $\pm$ 0.022 | +0.002 | 0.290 $\pm$ 0.023 | +0.021 | 0.009 $\pm$ 0.018 | +0.004 |
| +VMPs (slow&fast)| 0.030 $\pm$ 0.023 | +0.002 | 0.293 $\pm$ 0.017 | +0.024 | 0.011 $\pm$ 0.021 | +0.006 |
| **X3D**          | 0.019 $\pm$ 0.015 |        | 0.178 $\pm$ 0.005 |        | 0.023 $\pm$ 0.009 |        |
| +VMPs            | 0.020 $\pm$ 0.014 | +0.001 | 0.179 $\pm$ 0.005 | +0.001 | 0.024 $\pm$ 0.009 | +0.001 |
| **TimeSformer**  | 0.141 $\pm$ 0.011 |        | 0.253 $\pm$ 0.001 |        | 0.010 $\pm$ 0.020 |        |
| +VMPs            | 0.161 $\pm$ 0.011 | +0.020 | 0.255 $\pm$ 0.001 | +0.002 | 0.011 $\pm$ 0.019 | +0.001 |














**To Reviewer eGgk**

**Q1. Discuss the computational overhead introduced by additional layer and parameters.**


Kindly refer to our global response.


**Q2. Generalization ability to completely unseen video data.**

We evaluate the generalization ability of finetuned TimeSformer+VMPs models on MPII-cooking 2 and FineGym datasets using unseen videos. For the model finetuned on MPII-cooking 2, we use FineGym as the test set, training only the final fully connected (FC) layer for 5 epochs while keeping the other layer weights frozen. We also perform the evaluation in the reverse scenario. Below, we present our comparisons.

// |     | FineGym to MPII |         | MPII to FineGym |         |
// |-----|:---------------:|:-------:|:---------------:|:-------:|
// |     | Baseline        |+ VMPs   | Baseline        |+ VMPs   |
// |top-1| 34.09           |**34.33**| **47.24**       | 46.53   |
// |top-5| 62.99           |**64.14**| **84.34**       | 82.56   |


|     | FineGym to MPII |         |
|-----|:---------------:|:-------:|
|     | Baseline        |+ VMPs   |
|top-1| 34.09           |**34.33**|
|top-5| 62.99           |**64.14**|



As shown in the table, the model trained on a moving camera scene and then adapted to a static camera scene (FineGym to MPII) demonstrates improved performance, with Top-1 and Top-5 accuracy being 0.24% and 1.15% higher, respectively. Interestingly, when the model is trained on a static camera scene and then adapted to an unseen moving camera scene (MPII to FineGym), performance slightly decreases, with Top-1 and Top-5 accuracy being 0.71% and 1.78% lower, respectively. This is likely due to the difficulty in adapting learned attention mechanisms from static camera videos to moving camera scenarios.



**Q3. Discussion on limitations and challenges, e.g., extreme variations in video quality and camera movements.**

We evaluate the effectiveness of the VMPs layer under various conditions by synthesizing low-quality videos in two distinct ways. First, we introduce salt-and-pepper noise, with a probability of 0.01 for each pixel to display either salt or pepper characteristics. Second, we apply a compression algorithm that reduces the original video quality by half, then upsample it back to the original input size to reduce resolution. This dual approach allows us to assess the performance enhancements provided by the VMPs layer in handling different types of video degradation.

We finetune the TimeSformer pretrained on Kinetics-600 with and without our motion prompt layer. The model without the motion prompt layer serves as the baseline. Below, we present experimental results and analysis regarding video quality and camera movements. 

|                       |       | origin (high quality)|          | pepper-salt noise |          | compression (low resolution)|          |
|-----------------------|:-----:|:--------------------:|:--------:|:-----------------:|:--------:|:---------------------------:|:--------:|
|                       |       | Baseline             | +VMPs    | Baseline          | +VMPs    | Baseline                    | +VMPs    |
|Moving camera (FineGym)| top-1 | 83.6                 | **84.4** | **83.1**          | **83.1** | 79.7                        | **80.5** |
|                       | top-5 | **98.7**             | 98.5     | **98.4**          | 98.3     | **97.7**                    | 97.6     |
|Static camera (MPII)   | top-1 | 50.6                 | **56.6** | 51.2              | **53.2** | 48.1                        | **52.8** |
|                       | top-5 | 81.8                 | **84.4** | 82.0              | **83.5** | 78.6                        | **80.1** |


We observe that our video motion prompts lead to improved performance in both static and moving camera scenes, even in the presence of low-resolution and noisy videos.

Limitations: Our video motion prompts are computed based on the frame differencing maps; therefore, (i) color variations, such as dark and bright pixels, (ii) video quality, and (iii) camera movements can affect the quality of the motion prompts.

Our future work will focus on exploring the use of motion prompts at the patch level. For instance, we plan to divide video frames into equal-sized image patches and apply motion prompts to each patch individually. Additionally, we will investigate integrating our motion prompts as intermediate layers within the network to modulate feature maps or feature vectors. This approach aims to address issues related to extreme variations in videos and camera movements.


**Q4. The rationale behind certain attention scores might still be challenging to understand in complex scenarios.**

In static camera scenes, such as MPII Cooking 2, the attention mechanism highlights regions with motion, particularly the hand regions, which are central to cooking activities. 

In contrast, for moving camera scenes where the viewpoint continuously changes to track subjects, as in HMDB-51 and FineGym, the attention tends to highlight the background. Interestingly, we observe that our motion prompt layer also focuses on the silhouettes of human subjects and the boundaries of objects in these dynamic camera scenes.

We have incorporated the above discussion into the paper. 

In Lines 181-182 of the main paper, we describe its connection to the attention mechanism. Our attention matrix modulates pixel intensity changes between each pair of consecutive frames via the learnable shift parameter. The motion prompt layer (Eq. (5) in the main paper) then transforms the raw attention scores to highlight the motion regions of interest in the original video frame. This process is guided by a task-specific loss function, which provides motion-related guidance to the network for learning task-specific motions.


















**To Reviewer bVhG**

**Q1. Motion prompts in the title and reliance on prompt engineering don't align with the paper's content.**

Prompts can extend beyond text or signals; they can also be learnable [A][B] and take various forms [C][D]. Our work explores the use of motion as a form of guidance for the network, which we refer to as a type of prompt.

We use learnable slope and shift parameters to modulate frame differencing maps, enabling the network to explicitly focus on motions. These highlighted motions function similarly to prompts, guiding the network and assisting in the extraction of relevant features for downstream tasks.

We are happy to follow the reviewer's suggestions if there are any good recommendations for the term.

**Q2. Improving table 1.**

We have now improved Table 1 as follows.

|| Pretrained model | VMPs + Pretrained (frozen) | Baseline model | VMPs + Pretrained (finetuned) | VMPs + Baseline (frozen) | VMPs + Baseline (finetuned) |
|-|:-:|:-:|:-:|:-:|:-:|:-:|
| Top-1 | 36.6     | **37.1** $^{\uparrow 0.5}$| 50.6 | **56.6** $^{\uparrow 6.0}$ | **56.2** $^{\uparrow 5.6}$ | **57.1** $^{\uparrow 6.5}$ |
| Top-5 | **66.9** | 66.2 $^{\downarrow 0.7}$  | 81.8 | **84.4** $^{\uparrow 2.6}$ | **84.3** $^{\uparrow 2.5}$ | **83.7** $^{\uparrow 1.9}$ |


Below we provide more detailed explanations:

- Pretrained model: The model pretrained on Kinetics-600.

- VMPs + Pretrained (frozen): The pretrained model is frozen, and only the motion prompt layer is trained.

- Baseline model: The pretrained model is fine-tuned on MPII Cooking 2.

- VMPs + Pretrained (fine-tuned): The pretrained model is fine-tuned end-to-end, including the motion prompt layer.

- VMPs + Baseline (frozen): The baseline model (fine-tuned on MPII Cooking 2) is frozen, and only the motion prompt layer is trained.

- VMPs + Baseline (fine-tuned): A second round of fine-tuning on the baseline model, including training the motion prompt layer.

The table caption has been updated as follows:

Variant study of fine-tuning on MPII Cooking 2 using a TimeSformer model pretrained on Kinetics-600. We evaluate model variants, including pretrained and baseline (finetuned without VMPs) models, with and without the use of VMPs. This setup explores all potential fine-tuning combinations. 'Baseline (finetuned)' denotes a second round of fine-tuning. We highlight improvements in red. Fig. 9 in Appendix E shows insightful comparisons of VMPs-based finetuning models across various layers of TimeSformer.

**Q3. If the performance boost from VMPs is due to motion information or a spurious correlation between motion and objects?**

This is a very interesting question, thank you.

The network indeed relies on both spatial information, such as textures and foreground objects, and temporal information, including motions and evolving dynamics over time.

Motion alone is not sufficiently informative for tasks such as action recognition and is unlikely to perform well on its own. Motion typically occurs alongside object silhouettes and appearances, and combining both motion and object information would enhance performance.

We selected a subset of 4 actions involving 4 specific objects from the MPII Cooking 2 dataset to validate the correlation between motion and object using the TimeSformer backbone pretrained on Kinetics-600 and finetuned on MPII Cooking 2, both with and without the use of VMPs. Each subset focuses on one specific object across the actions. Below, we present our experimental results. The accuracy in the last column is calculated as the ratio of the total number of correctly classified videos (across all selected object categories) to the total number of sampled videos per action class.


|Action|Model|Carrot|Cucumber|Onion|Tomato|Accuracy|
|-|:-:|:-:|:-:|:-:|:-:|:-:|
|cut dice|Baseline|0.0|0.0|0.0|-|0.0|
||+VMPs|0.0|**21.1**|0.0|-|**6.0**|
|gather|Baseline|0.0|0.0|**50.0**|-|11.1|
||+VMPs|**33.33**|0.0|**50.0**|-|**33.3**|
|slice|Baseline|0.0|0.0|**50.0**|0.0|7.7|
||+VMPs|**80.0**|**40.0**|**50.0**|0.0|**53.9**|
|wash|Baseline|**100.0**|**100.0**|-|**100.0**|**100.0**|
||+VMPs|**100.0**|**100.0**|-|**100.0**|**100.0**|


|Action|Model|Totalacc|
|-|:-:|:-:|
|cut dice|Baseline|18.9|
||+VMPs|**27.3**|
|gather|Baseline|29.6|
||+VMPs|**44.0**|
|slice|Baseline|6.9|
||+VMPs|**17.2**|
|wash|Baseline|71.7|
||+VMPs|**78.7**|

The first table shows the performance on a subset of test samples.  We observe that, for the selected objects, using VMPs generally improves performance on actions such as cut dice, gather and slice.

The second table shows the overall performance on the entire test set for these actions: combining both motion and object results in improved action recognition performance.

**References:**

[A] Xu, J., Guo, Y., & Peng, Y. (2024). FinePOSE: Fine-Grained Prompt-Driven 3D Human Pose Estimation via Diffusion Models. In Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (pp. 561-570).

[B] Wang, H., Liu, F., Jiao, L., Wang, J., Hao, Z., Li, S., ... & Liu, X. (2024, March). ViLT-CLIP: Video and Language Tuning CLIP with Multimodal Prompt Learning and Scenario-Guided Optimization. In Proceedings of the AAAI Conference on Artificial Intelligence (Vol. 38, No. 6, pp. 5390-5400).

[C] Duan, H., Xia, Y., Mingze, Z., Tang, L., Zhu, J., & Zhao, Z. (2024). Cross-modal prompts: Adapting large pre-trained models for audio-visual downstream tasks. Advances in Neural Information Processing Systems, 36.

[D] Li, B., Chen, J., Bao, X., & Huang, D. (2023). Compressed video prompt tuning. Advances in Neural Information Processing Systems, 36, 31895-31907.














**To Reviewer ggEu**

**Q1. Research background and question.**

Background: Video-based research has broad applications across various fields. Current video descriptors for motion-related tasks, such as action recognition, primarily focus on extracting visual content without specifically targeting motions. As a result, their generalization capabilities are often sub-optimal. 

Question: This study aims to develop a lightweight, learnable adapter layer that interfaces between the model and the video data input. Driven by the loss function, this layer learns to emphasize task-specific motion regions of interest, refining the input video to focus on relevant motions. The sequence of highlighted motions forms a series of video motion prompts, offering additional guidance to video models and enhancing their performance in downstream tasks.

**Q2. Improve visualizations.**

We have improved our visualisations in the paper.

Motion prompt is a new concept that, spatially, emphasizes regions where motion is of interest while suppressing those that are not. Temporally, it shows the evolution of these highlighted regions (attentions) over time.

We have also included additional visualizations in the appendix, please refer to the responses to Q3 below.

For a static camera, it highlights motions such as human actions. 

For a moving camera, it emphasizes the background or context while attending to human silhouettes and the boundaries of objects.

**Q3. More visual results to demonstrate the effect of VMPs in different types of videos.** 

We have now included additional visualizations in the appendix, covering videos with (i) static and moving camera scenes, (ii) low and high resolution, and (iii) clean and noisy conditions (with Gaussian noise).

We have the following observations:

- In static camera scenes, our motion prompt layer focuses primarily on foreground motions. In contrast, in moving camera scenes, our motion prompt layers attend to background scenes and contexts while also highlighting human silhouettes and object boundaries.

- For noisy and low-resolution videos, our motion prompt tends to focus on motions, and our temporal attention variation regularization term suppresses noise while making the generated attention maps smoother and more temporally continuous.

- These visualizations demonstrate that video motion prompts provide useful guidance in motion-related video processing tasks.

Our future work will focus on exploring the use of motion prompts at the patch level. For instance, we plan to divide video frames into equal-sized image patches and apply motion prompts to each patch individually. Additionally, we will investigate integrating our motion prompts as intermediate layers within the network to modulate feature maps or feature vectors. This approach aims to address issues related to extreme variations in videos and camera movements.

**Q4. Discuss the applicability and impact of regularization term in different datasets and tasks.** 

We notice that temporal attention variation regularization plays an important role in smoothing the attention maps (Fig. 6 in the main paper, Fig. 12-16 in Appendix), which helps better highlight the motion regions of interest in video frames. 

Below we show the effects of this regularization term on different datasets and backbones.

On MPII Cooking 2 (static camera):

|Model|Lambda = 0|Lambda = 0.1|Lambda = 0.5|Lambda = 1|Lambda = 2|
|-|:-:|:-:|:-:|:-:|:-:|
|TimeSformer|**56.55**|56.22|55.69|55.59|55.59|
|SlowFast (slow-only)|**55.50**|53.24|53.53|52.90|-|
|SlowFast (fast-only)|53.14|53.14|**55.21**|52.76|-|
|SlowFast (slow&fast)|54.44|54.25|**56.79**|53.62|-|

On FineGym (moving camera):

|Model|Lambda = 0|Lambda = 0.5|Lambda = 2.0|Lambda = 2.5|Lambda = 5|
|-|:-:|:-:|:-:|:-:|:-:|
|TimeSformer|81.88|83.41|84.09|**84.37**|83.34|
|SlowFast (slow-only)|89.31|88.17|88.26|88.58|**89.74**|
|SlowFast (fast-only)|89.61|**90.26**|90.25|90.01|90.19|
|SlowFast (slow&fast)|89.70|88.51|**90.10**|88.57|88.73|

We observe that in static camera scenarios, the regularization term plays a smaller role, as smaller lambda values generally yield better performance. 

However, in moving camera scenarios, larger lambda values lead to better performance, with the regularization term playing a crucial role in smoothing attention maps. This is because videos captured with a moving camera tend to suffer from temporal discontinuity due to continuous viewpoint changes while tracking the human subject.

**Q5. The role and significance of video motion prompts.**

Kindly refer to part 3 of the global response.

We also perform experiments to analyze (i) how our motion prompt layer affects foreground and background motions, and (ii) its impact on performance in both static and moving camera scenarios.

We use fine-tuned models on MPII Cooking 2 and HMDB-51 datasets. YOLOv10 [A] detects and segments the primary human subject in the test sets of both MPII Cooking 2 and HMDB-51 Split 1, selecting the subject with the highest confidence score (as most videos contain one main performing subject).

We conduct two sets of experiments: (i) testing with the foreground human subject (fg-only) by resizing the segmented subject to the original input size, and (ii) testing the remaining background context (bg-only), after segmenting out the human subject.

We show results below.

|Dataset|Model|bg-only acc|fg-only acc|fg+bg (original) acc|
|:-|:-|:-:|:-:|:-:|
|MPII Cooking 2|Baseline|32.10|48.32|50.55|
||+VMPs|31.97|**55.63**|**56.55**|
|HMDB split1|Baseline|32.03|58.76|72.68|
||+VMPs|35.50|**60.33**|**74.18**|

We observe that VMPs enhance foreground motions, leading to improved performance, particularly in static camera scenarios, e.g., MPII Cooking 2. Interestingly, in moving camera scenarios like HMDB-51, we also see improvements.

**Reference**

[A]: Wang, A., Chen, H., Liu, L., Chen, K., Lin, Z., Han, J., & Ding, G. YOLOv10: Real-Time End-to-End Object Detection. arXiv 2024. 
